Sensitivity of the SHiP experiment to light dark matter

Dark matter is a well-established theoretical addition to the Standard Model supported by many observations in modern astrophysics and cosmology. In this context, the existence of weakly interacting massive particles represents an appealing solution to the observed thermal relic in the Universe. Indeed, a large experimental campaign is ongoing for the detection of such particles in the sub-GeV mass range. Adopting the benchmark scenario for light dark matter particles produced in the decay of a dark photon, with $\alpha_D=0.1$ and $m_{A'}=3m_{\chi}$, we study the potential of the SHiP experiment to detect such elusive particles through its Scattering and Neutrino detector (SND). In its 5-years run, corresponding to $2\cdot 10^{20}$ protons on target from the CERN SPS, we find that SHiP will improve the current limits in the mass range for the dark matter from about 1 MeV to 300 MeV. In particular, we show that SHiP will probe the thermal target for Majorana candidates in most of this mass window and even reach the Pseudo-Dirac thermal relic.

==> images/energy_histrun_12.txt <==
1.978970545	3.02827988267	0.00265793557617
3.02827988267	4.07758922034	0.00955352315585
4.07758922034	5.12689855801	0.0170383700378
5.12689855801	6.17620789568	0.0222037920066
6.17620789568	7.22551723335	0.0271936899279
7.22551723335	8.27482657102	0.0296635640246
8.27482657102	9.32413590869	0.0297137137525
9.32413590869	10.3734452464	0.0317322402985
10.3734452464	11.422754584	0.031243280452
11.422754584	12.4720639217	0.0329734460629
12.4720639217	13.5213732594	0.0328480717432
13.5213732594	14.570682597	0.0328731466072
14.570682597	15.6199919347	0.0325597108081
15.6199919347	16.6693012724	0.0313310424757
16.6693012724	17.71861061	0.0295758020009
17.71861061	18.7679199477	0.0276199626146
18.7679199477	19.8172292854	0.0259274092996
19.8172292854	20.8665386231	0.0243853051682
20.8665386231	21.9158479607	0.022742901581
21.9158479607	22.9651572984	0.0228557384687
22.9651572984	24.0144666361	0.0225799149655
24.0144666361	25.0637759737	0.0216145327043
25.0637759737	26.1130853114	0.0208748242185
26.1130853114	27.1623946491	0.0203231772121
27.1623946491	28.2117039867	0.0187936105126
28.2117039867	29.2610133244	0.0172389689492
29.2610133244	30.3103226621	0.0161858246643
30.3103226621	31.3596319998	0.0147690948525
31.3596319998	32.4089413374	0.0143302847338
32.4089413374	33.4582506751	0.0138914746151
33.4582506751	34.5075600128	0.0130765415375
34.5075600128	35.5568693504	0.0129386297859
35.5568693504	36.6061786881	0.0119732475247
36.6061786881	37.6554880258	0.0118353357731
37.6554880258	38.7047973634	0.0106192048727
38.7047973634	39.7541067011	0.0103559188015
39.7541067011	40.8034160388	0.00979173436315
40.8034160388	41.8527253765	0.0100926327303
41.8527253765	42.9020347141	0.00865082805451
42.9020347141	43.9513440518	0.00896426385359
43.9513440518	45.0006533895	0.00833739225544
45.0006533895	46.0499627271	0.00799888159243
46.0499627271	47.0992720648	0.00757260890569
47.0992720648	48.1485814025	0.00692066244361
48.1485814025	49.1978907401	0.00690812501165
49.1978907401	50.2472000778	0.0067200635322
50.2472000778	51.2965094155	0.00606811707012
51.2965094155	52.3458187531	0.0060430422062
52.3458187531	53.3951280908	0.00542870804001
53.3951280908	54.4444374285	0.005090197377
54.4444374285	55.4937467662	0.00554154492767
55.4937467662	56.5430561038	0.005090197377
56.5430561038	57.5923654415	0.00440063861904
57.5923654415	58.6416747792	0.00432541402726
58.6416747792	59.6909841168	0.00430033916333
59.6909841168	60.7402934545	0.00381137931677
60.7402934545	61.7896027922	0.00412481511585
61.7896027922	62.8389121298	0.00328480717432
62.8389121298	63.8882214675	0.00323465744647
63.8882214675	64.9375308052	0.00257017355243
64.9375308052	65.9868401429	0.00279584732776
65.9868401429	67.0361494805	0.00214390086568
67.0361494805	68.0854588182	0.00226927518531
68.0854588182	69.1347681559	0.0022065880255
69.1347681559	70.1840774935	0.00151702926753
70.1840774935	71.2333868312	0.00176777790679
71.2333868312	72.2826961689	0.00156717899538
72.2826961689	73.3320055065	0.00151702926753
73.3320055065	74.3813148442	0.00116598117256
74.3813148442	75.4306241819	0.00110329401275
75.4306241819	76.4799335196	0.00094030739723
76.4799335196	77.5292428572	0.000827470509562
77.5292428572	78.5785521949	0.00061433416619
78.5785521949	79.6278615326	0.000677021326005
79.6278615326	80.6771708702	0.000426272686744
80.6771708702	81.7264802079	0.000388660390855
81.7264802079	82.7757895456	0.000263286071224
82.7757895456	83.8250988832	0.000175524047483
83.8250988832	84.8744082209	6.26871598153e-05
84.8744082209	85.9237175586	0.0
85.9237175586	86.9730268962	0.0
86.9730268962	88.0223362339	0.0
88.0223362339	89.0716455716	0.0
89.0716455716	90.1209549093	0.0
90.1209549093	91.1702642469	0.0
91.1702642469	92.2195735846	0.0
92.2195735846	93.2688829223	0.0
93.2688829223	94.3181922599	0.0
94.3181922599	95.3675015976	0.0
95.3675015976	96.4168109353	0.0
96.4168109353	97.4661202729	0.0
97.4661202729	98.5154296106	0.0
98.5154296106	99.5647389483	0.0
99.5647389483	100.614048286	0.0
100.614048286	101.663357624	0.0
101.663357624	102.712666961	0.0
102.712666961	103.761976299	0.0
103.761976299	104.811285637	0.0
104.811285637	105.860594974	0.0
105.860594974	106.909904312	0.0
106.909904312	107.95921365	0.0
107.95921365	109.008522987	0.0
109.008522987	110.057832325	0.0
110.057832325	111.107141663	0.0
111.107141663	112.156451	0.0
112.156451	113.205760338	0.0
113.205760338	114.255069676	0.0
114.255069676	115.304379013	0.0
115.304379013	116.353688351	0.0
116.353688351	117.402997689	0.0
117.402997689	118.452307026	0.0
118.452307026	119.501616364	0.0
119.501616364	120.550925702	0.0
120.550925702	121.600235039	0.0
121.600235039	122.649544377	0.0
122.649544377	123.698853715	0.0
123.698853715	124.748163052	0.0
124.748163052	125.79747239	0.0
125.79747239	126.846781728	0.0
126.846781728	127.896091065	2.50748639261e-05
127.896091065	128.945400403	6.26871598153e-05
128.945400403	129.994709741	6.26871598153e-05
129.994709741	131.044019078	0.000150449183557
131.044019078	132.093328416	0.000250748639261
132.093328416	133.142637754	0.000238211207298
133.142637754	134.191947091	0.000275823503187
134.191947091	135.241256429	0.000200598911409
135.241256429	136.290565767	0.000188061479446
136.290565767	137.339875104	0.000225673775335
137.339875104	138.389184442	0.000363585526929
138.389184442	139.43849378	0.000275823503187
139.43849378	140.487803117	0.000338510663003
140.487803117	141.537112455	0.000250748639261
141.537112455	142.586421793	0.000363585526929
142.586421793	143.63573113	0.000263286071224
143.63573113	144.685040468	0.00028836093515
144.685040468	145.734349806	0.000351048094966
145.734349806	146.783659143	0.000300898367114
146.783659143	147.832968481	0.000351048094966
147.832968481	148.882277819	0.000401197822818
148.882277819	149.931587156	0.000275823503187
149.931587156	150.980896494	0.000300898367114
150.980896494	152.030205832	0.000363585526929
152.030205832	153.079515169	0.000300898367114
153.079515169	154.128824507	0.000250748639261
154.128824507	155.178133845	0.000300898367114
155.178133845	156.227443182	0.000351048094966
156.227443182	157.27675252	0.00028836093515
157.27675252	158.326061858	0.000188061479446
158.326061858	159.375371195	0.000175524047483
159.375371195	160.424680533	0.000238211207298
160.424680533	161.473989871	0.00016298661552
161.473989871	162.523299208	0.00016298661552
162.523299208	163.572608546	0.000100299455705
163.572608546	164.621917884	0.000150449183557
164.621917884	165.671227221	7.52245917784e-05
165.671227221	166.720536559	7.52245917784e-05
166.720536559	167.769845897	0.000112836887668
167.769845897	168.819155234	5.01497278523e-05
168.819155234	169.868464572	5.01497278523e-05
169.868464572	170.91777391	3.76122958892e-05
170.91777391	171.967083247	1.25374319631e-05
171.967083247	173.016392585	0.0
173.016392585	174.065701923	0.0
174.065701923	175.115011261	0.0
175.115011261	176.164320598	0.0
176.164320598	177.213629936	0.0
177.213629936	178.262939274	0.0
178.262939274	179.312248611	0.0
179.312248611	180.361557949	0.0
180.361557949	181.410867287	0.0
181.410867287	182.460176624	0.0
182.460176624	183.509485962	0.0
183.509485962	184.5587953	0.0
184.5587953	185.608104637	0.0
185.608104637	186.657413975	0.0
186.657413975	187.706723313	0.0
187.706723313	188.75603265	0.0
188.75603265	189.805341988	0.0
189.805341988	190.854651326	0.0
190.854651326	191.903960663	0.0
191.903960663	192.953270001	0.0
192.953270001	194.002579339	0.0
194.002579339	195.051888676	0.0
195.051888676	196.101198014	0.0
196.101198014	197.150507352	3.76122958892e-05
197.150507352	198.199816689	7.52245917784e-05
198.199816689	199.249126027	3.76122958892e-05
199.249126027	200.298435365	2.50748639261e-05
200.298435365	201.347744702	6.26871598153e-05
201.347744702	202.39705404	7.52245917784e-05
202.39705404	203.446363378	3.76122958892e-05
203.446363378	204.495672715	7.52245917784e-05
204.495672715	205.544982053	3.76122958892e-05
205.544982053	206.594291391	3.76122958892e-05
206.594291391	207.643600728	8.77620237414e-05
207.643600728	208.692910066	7.52245917784e-05
208.692910066	209.742219404	0.000112836887668
209.742219404	210.791528741	6.26871598153e-05
210.791528741	211.840838079	1.25374319631e-05
211.840838079	212.890147417	3.76122958892e-05
212.890147417	213.939456754	6.26871598153e-05
213.939456754	214.988766092	3.76122958892e-05
214.988766092	216.03807543	3.76122958892e-05
216.03807543	217.087384767	7.52245917784e-05
217.087384767	218.136694105	0.0
218.136694105	219.186003443	0.000100299455705
219.186003443	220.23531278	6.26871598153e-05
220.23531278	221.284622118	5.01497278523e-05
221.284622118	222.333931456	6.26871598153e-05
222.333931456	223.383240793	6.26871598153e-05
223.383240793	224.432550131	3.76122958892e-05
224.432550131	225.481859469	5.01497278523e-05
225.481859469	226.531168806	8.77620237414e-05
226.531168806	227.580478144	2.50748639261e-05
227.580478144	228.629787482	7.52245917784e-05
228.629787482	229.679096819	5.01497278523e-05
229.679096819	230.728406157	7.52245917784e-05
230.728406157	231.777715495	2.50748639261e-05
231.777715495	232.827024832	6.26871598153e-05
232.827024832	233.87633417	8.77620237414e-05
233.87633417	234.925643508	5.01497278523e-05
234.925643508	235.974952845	6.26871598153e-05
235.974952845	237.024262183	7.52245917784e-05
237.024262183	238.073571521	3.76122958892e-05
238.073571521	239.122880858	5.01497278523e-05
239.122880858	240.172190196	0.000137911751594
240.172190196	241.221499534	2.50748639261e-05
241.221499534	242.270808871	3.76122958892e-05
242.270808871	243.320118209	6.26871598153e-05
243.320118209	244.369427547	6.26871598153e-05
244.369427547	245.418736884	3.76122958892e-05
245.418736884	246.468046222	8.77620237414e-05
246.468046222	247.51735556	6.26871598153e-05
247.51735556	248.566664897	8.77620237414e-05
248.566664897	249.615974235	5.01497278523e-05
249.615974235	250.665283573	6.26871598153e-05
250.665283573	251.71459291	5.01497278523e-05
251.71459291	252.763902248	5.01497278523e-05
252.763902248	253.813211586	2.50748639261e-05
253.813211586	254.862520923	2.50748639261e-05
254.862520923	255.911830261	7.52245917784e-05
255.911830261	256.961139599	8.77620237415e-05
256.961139599	258.010448936	3.76122958892e-05
258.010448936	259.059758274	5.01497278523e-05
259.059758274	260.109067612	8.77620237414e-05
260.109067612	261.158376949	3.76122958892e-05
261.158376949	262.207686287	7.52245917784e-05
262.207686287	263.256995625	5.01497278523e-05
263.256995625	264.306304962	6.26871598153e-05
264.306304962	265.3556143	5.01497278523e-05
265.3556143	266.404923638	6.26871598153e-05
266.404923638	267.454232975	0.000200598911409
267.454232975	268.503542313	1.25374319631e-05
268.503542313	269.552851651	5.01497278523e-05
269.552851651	270.602160988	7.52245917784e-05
270.602160988	271.651470326	5.01497278523e-05
271.651470326	272.700779664	6.26871598153e-05
272.700779664	273.750089001	6.26871598153e-05
273.750089001	274.799398339	6.26871598153e-05
274.799398339	275.848707677	2.50748639261e-05
275.848707677	276.898017014	3.76122958892e-05
276.898017014	277.947326352	5.01497278523e-05
277.947326352	278.99663569	6.26871598153e-05
278.99663569	280.045945027	6.26871598153e-05
280.045945027	281.095254365	6.26871598153e-05
281.095254365	282.144563703	6.26871598153e-05
282.144563703	283.19387304	0.000100299455705
283.19387304	284.243182378	5.01497278523e-05
284.243182378	285.292491716	3.76122958892e-05
285.292491716	286.341801054	7.52245917784e-05
286.341801054	287.391110391	5.01497278523e-05
287.391110391	288.440419729	2.50748639261e-05
288.440419729	289.489729067	0.000100299455705
289.489729067	290.539038404	6.26871598153e-05
290.539038404	291.588347742	5.01497278523e-05
291.588347742	292.63765708	5.01497278523e-05
292.63765708	293.686966417	5.01497278523e-05
293.686966417	294.736275755	0.000125374319631
294.736275755	295.785585093	5.01497278523e-05
295.785585093	296.83489443	7.52245917784e-05
296.83489443	297.884203768	0.000100299455705
297.884203768	298.933513106	5.01497278523e-05
298.933513106	299.982822443	6.26871598153e-05
299.982822443	301.032131781	2.50748639261e-05
301.032131781	302.081441119	5.01497278523e-05
302.081441119	303.130750456	3.76122958892e-05
303.130750456	304.180059794	5.01497278523e-05
304.180059794	305.229369132	5.01497278523e-05
305.229369132	306.278678469	3.76122958892e-05
306.278678469	307.327987807	0.000112836887668
307.327987807	308.377297145	3.76122958892e-05
308.377297145	309.426606482	3.76122958892e-05
309.426606482	310.47591582	3.76122958892e-05
310.47591582	311.525225158	7.52245917784e-05
311.525225158	312.574534495	2.50748639261e-05
312.574534495	313.623843833	0.000112836887668
313.623843833	314.673153171	2.50748639261e-05
314.673153171	315.722462508	2.50748639261e-05
315.722462508	316.771771846	3.76122958892e-05
316.771771846	317.821081184	7.52245917784e-05
317.821081184	318.870390521	5.01497278523e-05
318.870390521	319.919699859	3.76122958892e-05
319.919699859	320.969009197	2.50748639261e-05
320.969009197	322.018318534	5.01497278523e-05
322.018318534	323.067627872	1.25374319631e-05
323.067627872	324.11693721	7.52245917784e-05
324.11693721	325.166246547	5.01497278523e-05
325.166246547	326.215555885	3.76122958892e-05
326.215555885	327.264865223	6.26871598153e-05
327.264865223	328.31417456	6.26871598153e-05
328.31417456	329.363483898	7.52245917784e-05
329.363483898	330.412793236	3.76122958892e-05
330.412793236	331.462102573	7.52245917784e-05
331.462102573	332.511411911	2.50748639261e-05
332.511411911	333.560721249	7.52245917784e-05
333.560721249	334.610030586	5.01497278523e-05
334.610030586	335.659339924	2.50748639261e-05
335.659339924	336.708649262	0.000112836887668
336.708649262	337.757958599	3.76122958892e-05
337.757958599	338.807267937	6.26871598153e-05
338.807267937	339.856577275	7.52245917784e-05
339.856577275	340.905886612	3.76122958892e-05
340.905886612	341.95519595	6.26871598153e-05


